Agile Earth observation satellite scheduling over 20 years: formulations, methods and future directions

Agile satellites with advanced attitude maneuvering capability are the new generation of Earth observation satellites (EOSs). The continuous improvement in satellite technology and decrease in launch cost have boosted the development of agile EOSs (AEOSs). To efficiently employ the increasing orbiting AEOSs, the AEOS scheduling problem (AEOSSP) aiming to maximize the entire observation profit while satisfying all complex operational constraints, has received much attention over the past 20 years. The objectives of this paper are thus to summarize current research on AEOSSP, identify main accomplishments and highlight potential future research directions. To this end, general definitions of AEOSSP with operational constraints are described initially, followed by its three typical variations including different definitions of observation profit, multi-objective function and autonomous model. A detailed literature review from 1997 up to 2019 is then presented in line with four different solution methods, i.e., exact method, heuristic, metaheuristic and machine learning. Finally, we discuss a number of topics worth pursuing in the future.

==> data_year.csv <==
a,b
2019,16
2018,13
2017,7
2016,3
2015,1
2014,2
2013,0
2012,1
2011,3
2010,1
2009,0
2008,2
2007,1
2006,1
2005,2
2004,2
2003,2
2002,2
2001,1
2000,1
1999,0
1998,0
1997,1

